Difference-in-Differences: Bridging Normalization and Disentanglement in PG-GAN

What mechanisms causes GAN's entanglement? Although developing disentangled GAN has attracted sufficient attention, it is unclear how entanglement is originated by GAN transformation. We in this research propose a difference-in-difference (DID) counterfactual framework to design experiments for analyzing the entanglement mechanism in on of the Progressive-growing GAN (PG-GAN). Our experiment clarify the mechanisms how pixel normalization causes PG-GAN entanglement during a input-unit-ablation transformation. We discover that pixel normalization causes object entanglement by in-painting the area occupied by ablated objects. We also discover the unit-object relation determines whether and how pixel normalization causes objects entanglement. Our DID framework theoretically guarantees that the mechanisms that we discover is solid, explainable and comprehensively.

==> data/door-wall.txt <==
x y set
0.0000000000 0.0534195378 2
0.2124111950 0.0322996154 2
0.0000791055 0.0365987755 2
0.0041360036 0.0006472834 2
0.2946495116 0.0000000000 2
0.0578794181 0.0000000000 2
0.0000000000 0.0000000000 2
0.0471315384 0.0936081484 2
0.3175103664 0.0313308910 2
0.0249664057 0.0340116806 2
0.0364262760 0.0106991082 2
0.0021931804 0.0013956527 2
0.0283644497 0.0444526114 2
0.0000000000 0.0000864825 2
0.1498836130 0.0557216518 2
0.0000000000 0.0000000000 2
0.0287083108 0.0000000000 2
0.0000000000 0.0852153897 2
0.2120904773 0.0276305173 2
0.0000000000 0.0000000000 2
0.0000000000 0.1106326804 2
0.0000000000 0.0142405629 2
0.0000000000 0.0000000000 2
0.0372791775 0.0044386308 2
0.0000000000 0.0016356693 2
0.0224211682 0.0007360419 2
0.0000000000 0.0044277962 2
0.1395007521 0.0612790696 2
0.1184596345 0.0742572844 2
0.0168227535 0.1089954302 2
0.0267464649 0.0729043260 2
0.0818572119 0.0000000000 2
0.0000000000 0.0000000000 2
0.0098495893 0.0357478894 2
0.1277060509 0.0597380921 2
0.2642247081 0.0614283569 2
0.0445262603 0.0000000000 2
0.0713516101 0.0842862949 2
0.0000000000 0.0117406109 2
0.0509467050 0.0147219235 2
0.0831229240 0.0004034530 2
0.0905088335 0.0000000000 2
0.1032616645 0.1012614295 2
0.0000000000 0.0000000000 2
0.0000000000 0.0086420160 2
0.0156429019 0.0080250185 2
0.1285880208 0.0113732135 2
0.0000000000 0.0292148571 2
0.0185149219 0.1230778322 2
0.0000000000 0.0000000000 2
0.0000000000 0.0350953452 2
0.0035509937 0.0000000000 2
0.3382305205 0.1050701439 2
0.0000000000 0.0604217760 2
0.1915232688 0.0190835726 2
0.0000000000 0.0133429617 2
0.3397403657 0.0337866358 2
0.0987367406 0.0587436035 2
0.0000000000 0.0429764539 2
0.9790641069 0.1142060608 2
0.1617457867 0.2397758067 2
0.0000000000 0.0017570098 2
0.0645926669 0.0086682877 2
0.1598884314 0.0074165878 2
0.0000000000 0.0389404111 2
0.0037283995 0.0021994156 2
0.2527970970 0.2644376159 2
0.2016907036 0.0028633322 2
0.0587797351 0.1081865206 2
0.1676875353 0.0000000000 2
0.1203891188 0.1560851187 2
0.0000000000 0.0040063942 2
0.0000000000 0.0499107428 2
0.1451901495 0.1030116305 2
0.0000000000 0.0000000000 2
0.0095979478 0.1360511631 2
0.3014113307 0.0000000000 2
0.0000000000 0.0203516074 2
0.4113739133 0.1529584080 2
0.3150975108 0.0000000000 2
0.0091379657 0.0055210595 2
0.9775784612 0.0356347375 2
0.0526475422 0.0000000000 2
0.0000000000 0.0178549886 2
0.0000000000 0.0350796022 2
0.4082669914 0.2386841029 2
0.0000000000 0.1052135900 2
0.0000000000 0.0321129560 2
0.0813048333 0.0006517662 2
0.0000000000 0.0645619407 2
0.0000000000 0.0987974778 2
0.0778817758 0.0019321203 2
0.0000000000 0.0000000000 2
0.0120431297 0.0000000000 2
0.0055174190 0.0542584509 2
0.0113227032 0.0307994876 2
0.0343190879 0.0000000000 2
0.0000000000 0.0000000000 2
0.0000000000 0.0217259042 2
0.0707610026 0.0006475559 2
0.0219886526 0.0000000000 2
0.1128284261 0.1579830647 2
0.1696833670 0.0000000000 2
0.0150955217 0.0629905760 2
0.0000000000 0.0732295886 2
0.0000000000 0.0000000000 2
0.0000000000 0.4070926905 2
0.0979876369 0.0191494338 2
0.0000000000 0.0003981403 2
0.0831628740 0.0042008115 2
0.3692388237 0.0000156621 2
0.0000000000 0.0000000000 2
0.0000000000 0.0595029704 2
0.0340161361 0.0938365683 2
0.0000000000 0.0111752618 2
0.2387083769 0.1129148453 2
0.2179678231 0.0000000000 2
0.4184104204 0.0625503436 2
0.0461938903 0.0000000000 2
0.1780939251 0.0293059386 2
0.0058468832 0.0000000000 2
0.0024257114 0.0000000000 2
0.0327682234 0.0508911386 2
0.0000000000 0.0771406665 2
0.0848756656 0.0000000000 2
0.1084948182 0.0000000000 2
0.0218005385 0.0183078926 2
0.0096338792 0.0936755985 2
0.0084423469 0.0000000000 2
0.0070107160 0.0188895967 2
0.2808292508 0.3252743185 2
0.0480229892 0.0034259427 2
0.0533300415 0.0400744937 2
0.0000000000 0.0846255794 2
0.0162595361 0.0000000000 2
0.0975482389 0.0527847521 2
0.0943747908 0.0472006798 2
0.2021177411 0.0281569865 2
0.0049931118 0.0099718152 2
0.1861291677 0.1373268217 2
0.0402905531 0.0438474752 2
0.1343075931 0.0528952777 2
1.0000000000 0.3362229168 2
0.2952963710 0.0812305287 2
0.0000000000 0.0193573926 2
0.0000000000 0.0828627422 2
0.0170154162 0.0079582613 2
0.0000000000 0.0103581790 2
0.1305181384 0.0747590140 2
0.0761169866 0.1690603048 2
0.0003567056 0.0008904081 2
0.0166839305 0.0000000000 2
0.0000000000 0.0496569946 2
0.1225774288 0.1307991296 2
0.0069789607 0.0818377733 2
0.9805399179 0.3317442834 2
0.1209451184 0.0008580471 2
0.0000000000 0.0000000000 2
0.0947721452 0.0000000000 2
0.4163793027 0.0000000000 2
0.2257257998 0.0000973318 2
0.0122728515 0.0111382958 2
0.0865569562 0.0734362453 2
0.0202073399 0.0000000000 2
0.0000000000 0.0162845999 2
0.0000000000 0.0000000000 2
0.0359151028 0.0000053976 2
0.0508864447 0.0611192919 2
0.2234036177 0.0000000000 2
1.0000000000 0.6096936464 2
0.1537393928 0.0031494410 2
0.0000000000 0.0343065113 2
0.0000000000 0.0000000000 2
0.0250054598 0.0000000000 2
0.4516134262 0.0764479190 2
0.2972967923 0.0303730052 2
0.0424931794 0.0000000000 2
0.0433409587 0.0156000322 2
0.6230126619 0.0718734562 2
0.0000000000 0.0000000000 2
0.1770914048 0.0898378044 2
0.3280273676 0.0749647617 2
0.1877052337 0.0000000000 2
0.3025982380 0.0029697171 2
0.0076292576 0.0278907698 2
0.0000000000 0.0340663008 2
0.0990537852 0.0000000000 2
0.0942519829 0.0887512416 2
0.0638983697 0.0883217230 2
0.0035578473 0.0337435752 2
0.0472823866 0.0000000000 2
0.0107204067 0.0000000000 2
0.0297218189 0.0000000000 2
0.0010409569 0.0000000000 2
0.0166781303 0.0223589558 2
0.0448964536 0.0012486888 2
0.0105330171 0.0003139833 2
0.0116217714 0.0000000000 2
0.0041057863 0.0000000000 2
0.0226713661 0.0008907233 2
0.0011416342 0.0185238980 2
0.1942713857 0.0028382824 2
0.5308794975 0.1665606797 2
0.0030174917 0.0423395261 2
0.0000000000 0.0364755616 2
0.0381032303 0.0064747920 2
0.1915629208 0.0227454547 2
0.1195920557 0.2054077834 2
0.0000000000 0.0168746561 2
0.1205824167 0.0399340056 2
0.0000000000 0.0003058121 2
0.0027742796 0.0000147365 2
0.0187638756 0.1210319772 2
0.3133210540 0.0464511849 2
0.0431230143 0.0196029134 2
0.2537713647 0.0000000000 2
0.0147191267 0.0196089540 2
0.0872442424 0.0000000000 2
0.3602116406 0.0000000000 2
0.2629649937 0.0381919704 2
0.0785982758 0.0021515710 2
0.0479085073 0.0684125423 2
0.0186614934 0.0000000000 2
0.0000000000 0.0201920196 2
0.0459832437 0.0168289542 2
0.1125543341 0.0922407508 2
0.1127356887 0.0896062404 2
0.0000000000 0.0000000000 2
0.0197424311 0.0000000000 2
0.1663851142 0.0854203179 2
0.0000000000 0.0500443205 2
0.0141797224 0.0762524828 2
0.1277574152 0.0000000000 2
0.0483443439 0.0302768927 2
0.0532441549 0.0550321341 2
0.1269730628 0.0069957655 2
0.0003961136 0.0478067584 2
0.0000000000 0.0117027657 2
0.0000000000 0.0000000000 2
0.0000000000 0.0232611243 2
0.0721601546 0.0000000000 2
0.0174081437 0.0011831020 2
0.1603631973 0.0000000000 2
0.1093227342 0.0228752028 2
0.0668544322 0.0536243878 2
0.0330861956 0.0247885939 2
0.0306876246 0.0588759370 2
0.1642057151 0.0087853447 2
0.0201469213 0.1034390032 2
0.5901038647 0.4221135676 2
0.0000000000 0.0000000000 2
0.2467728853 0.2661312521 2
0.1339948624 0.0915994272 2
0.0000000000 0.1167864054 2
0.0000000000 0.0000000000 2
0.0520872697 0.0007766896 2
0.0000000000 0.0746462792 2
0.2515301406 0.0360021219 2
0.0000000000 0.1569370031 2
0.2373801172 0.0010815202 2
0.2412525713 0.0000000000 2
0.0376029201 0.0643806979 2
0.1285241246 0.0370852575 2
0.0000000000 0.0000000000 2
0.0574153997 0.0000000000 2
0.0209727846 0.0528981686 2
0.0000000000 0.0319283344 2
0.0066781184 0.0142645286 2
0.0435642451 0.1263317168 2
0.0208866056 0.1131596491 2
0.0046959277 0.0171141624 2
0.0000000000 0.0000000000 2
0.0873034820 0.0234565530 2
0.0356600732 0.0314068235 2
0.1918560117 0.0325676836 2
0.0411804169 0.0397104695 2
0.0016150107 0.1375681758 2
0.0265630316 0.0201301109 2
0.0000000000 0.1563028991 2
0.0334091410 0.0297106542 2
0.0220804792 0.0823875591 2
0.0000000000 0.0679129660 2
0.0136692794 0.0000000000 2
0.0778968856 0.0000000000 2
0.1603284329 0.0000000000 2
0.0899291709 0.0000000000 2
0.0978726372 0.0613510087 2
0.0264456850 0.0054894364 2
0.1650751829 0.1938087195 2
0.2101176232 0.1824374199 2
0.0000000000 0.0126436092 2
0.0260980949 0.2644203901 2
0.0000000000 0.0000000000 2
0.3230516016 0.1345023215 2
0.0000000000 0.0193424709 2
0.1220980138 0.0000000000 2
0.0158547629 0.0000000000 2
0.2876300812 0.0012156777 2
0.0000681067 0.0281623993 2
0.1573090255 0.0723190755 2
0.0000000000 0.0176369958 2
0.1316200346 0.0000000000 2
0.0000000000 0.0292578861 2
0.2790474296 0.0000000000 2
0.0000000000 0.0000000000 2
0.4250456393 0.0000000000 2
0.1835308671 0.0000000000 2
0.2591022849 0.1721237749 2
0.0386488773 0.0000000000 2
0.0035946735 0.0051814015 2
0.0012550621 0.0000000000 2
0.0126100946 0.0480222143 2
0.0000000000 0.0002460204 2
0.2300035954 0.0966841578 2
0.0921652615 0.0226747394 2
0.0069000293 0.0973645225 2
0.0964648649 0.0000000000 2
0.0035730330 0.1112291887 2
0.0318734236 0.0256656986 2
0.0000000000 0.1126522645 2
0.0099889971 0.0162431467 2
0.0625849888 0.0000000000 2
0.0000000000 0.0907938927 2
1.0000000000 1.0000000000 2
0.0022143067 0.0000000000 2
0.0847550780 0.0118139647 2
0.1311177760 0.2610398829 2
0.0177775137 0.0752525926 2
0.0539650321 0.0727000311 2
0.0305321477 0.0161520429 2
0.0070161931 0.0158967581 2
0.0563111342 0.0395823345 2
0.0070795175 0.0002628168 2
0.1673800200 0.0961632580 2
0.0000000000 0.0883793756 2
0.0354873277 0.0000000000 2
0.0255870130 0.0000000000 2
0.0000000000 0.0213342402 2
0.0000000000 0.0066658035 2
0.0312681347 0.0349929892 2
0.0027033454 0.0394818112 2
1.0000000000 0.2550579309 2
0.0344276391 0.0018905525 2
0.0000000000 0.0085780127 2
0.0000000000 0.0319599696 2
0.1068973765 0.1214239523 2
0.0792127848 0.0000000000 2
0.1620919406 0.0000000000 2
0.0225014742 0.0187457390 2
0.0000000000 0.0298351739 2
0.0447705649 0.0537841506 2
0.0555789173 0.0196983032 2
0.0000000000 0.0000000000 2
0.0000000000 0.0784123316 2
0.0000000000 0.0000000000 2
0.0216544811 0.0843395367 2
0.1107200012 0.0001763255 2
0.0033130192 0.0000000000 2
0.0000000000 0.2122807354 2
0.0485757366 0.0231296103 2
0.0142165693 0.0000000000 2
0.0000000000 0.0000000000 2
0.6910052896 0.3174999058 2
0.0420113392 0.0244869627 2
0.1007976010 0.0000000000 2
0.0272230301 0.0813138112 2
0.2478811890 0.0000000000 2
0.0000000000 0.0008234183 2
0.0000000000 0.0145683493 2
0.0397758447 0.0589870363 2
0.1627726704 0.0323514640 2
0.0000000000 0.0366320871 2
0.0000000000 0.0033228991 2
0.1114216372 0.0000000000 2
0.0632664636 0.0222766362 2
0.0000000000 0.0159131661 2
0.0000000000 0.0523858778 2
0.0816042498 0.0027486822 2
0.0000000000 0.0000000000 2
0.3014192879 0.0075646923 2
0.0920146853 0.0283804052 2
0.0000000000 0.0240697507 2
0.1385364085 0.0705538094 2
0.0471542515 0.0015086035 2
0.0948400795 0.0000000000 2
0.0163970757 0.0000000000 2
0.3133286536 0.0850220025 2
0.0000000000 0.0000000000 2
0.0685291216 0.1167159900 2
0.0004247714 0.0462660119 2
0.0000000000 0.0300945025 2
0.0001564896 0.0199261513 2
0.0011001352 0.0097576585 2
0.0822623819 0.0000000000 2
0.2388896197 0.0337168239 2
0.3652966917 0.0000000000 2
0.1746960133 0.0172685217 2
0.0144633511 0.0000000000 2
0.2885105014 0.1037278995 2
0.0000000000 0.0000000000 2
0.0212996919 0.1332107931 2
0.0051951944 0.0000000000 2
0.0722566471 0.0000000000 2
0.0511974916 0.0006258509 2
0.1115285307 0.0000000000 2
0.0018592946 0.0212151892 2
0.0114041837 0.0294015519 2
0.0325806960 0.0729249343 2
0.0066741179 0.0226917695 2
0.0000000000 0.1036836430 2
0.0034285546 0.0401440747 2
0.3293593824 0.0000000000 2
0.0839286447 0.0977522507 2
0.0774449557 0.0955839455 2
0.0482651219 0.0013797208 2
0.0019932243 0.0004314178 2
0.0403518230 0.0165341720 2
0.6535040140 0.3040155172 2
0.3148549199 0.2165049911 2
0.0196635500 0.0199878216 2
0.0000000000 0.0810177624 2
0.0000000000 0.0902397633 2
0.1107779965 0.0000000000 2
0.0000000000 0.0139318593 2
0.0643191487 0.0001424360 2
0.0680465251 0.0219329949 2
0.0450830124 0.0053007700 2
0.0000000000 0.0000000000 2
0.2038308829 0.0116134500 2
0.0554842986 0.0535809398 2
0.0000000000 0.0036409409 2
0.0599033460 0.0505255982 2
0.0863296613 0.0663929880 2
0.0181435030 0.0039710305 2
0.1451247483 0.0688383132 2
0.4781727791 0.9898429513 2
0.0174418148 0.0002498951 2
0.1504732370 0.0000000000 2
0.3564492762 0.0441046022 2
0.0682014972 0.0486652888 2
0.0621779487 0.2298730761 2
0.1176302508 0.0000000000 2
0.0185376834 0.0000000000 2
0.0072810547 0.0000000000 2
0.0596163236 0.0000000000 2
0.0014641648 0.0603032373 2
0.0371025205 0.0799657553 2
0.0000000000 0.0294002462 2
0.3636105657 0.0000000000 2
0.0020707655 0.1294496208 2
0.0000000000 0.0850004405 2
0.1033603474 0.0234631095 2
0.0238209702 0.0099134743 2
0.0180141386 0.0615051724 2
0.0142942769 0.0250637550 2
0.0000000000 0.0229090713 2
0.0000000000 0.0047083599 2
0.2966481447 0.0312517360 2
0.1607894003 0.0533683375 2
0.0202519577 0.0000000000 2
0.0000000000 0.0000000000 2
0.0549951047 0.0450338311 2
0.0346402414 0.0492393151 2
0.0468946360 0.2078757733 2
0.4130400419 0.0000000000 2
0.1599360406 0.0765290484 2
0.0228977799 0.2562482953 2
0.0299877096 0.0615300201 2
0.0968423411 0.0002029672 2
0.0725979730 0.0130453883 2
0.0051076179 0.0032958733 2
0.0538500249 0.0594974831 2
1.0000000000 0.0247589238 2
0.0046285312 0.0048094690 2
0.0250468217 0.0000000000 2
0.0000000000 0.0000000000 2
0.0000000000 0.0059138299 2
0.2015128434 0.0717816055 2
0.0086767413 0.0016455492 2
0.0042709843 0.4089463055 2
0.0446572378 0.1008628309 2
0.0166731793 0.1224525645 2
0.1786983460 0.0325708985 2
0.1072596088 0.2022315562 2
0.0000000000 0.0044907262 2
0.0188822430 0.0112239979 2
0.0000000000 0.0017017917 2
0.0986173749 0.0000000000 2
0.0394351520 0.0398304909 2
0.0075231735 0.1344555914 2
0.0000000000 0.1003666073 2
0.0000000000 0.0296001788 2
0.1061469913 0.0700408220 2
0.0000000000 0.0665307865 2
0.0409450084 0.0000000000 2
0.0045469510 0.0990345776 2
0.0513207316 0.0196046215 2
0.0101448204 0.0704862699 2
0.2308341265 0.0695100799 2
0.1342240870 0.0001782921 2
0.0000000000 0.0015858778 2
0.0492894016 0.0406343378 2
0.0234448686 0.0639250055 2
0.0000000000 0.0000000000 2
0.0000000000 0.0575808845 2
0.0142777236 0.0000000000 2
0.0000000000 0.0401747525 2
0.0838566646 0.0175409615 2
0.0000000000 0.0283756424 2
0.1026023999 0.0414297171 2
0.0019816824 0.0000000000 2
0.0041784262 0.0000000000 2


==> data/window-wall.txt <==
x y set
0.0325030982 0.0534195378 2
0.0724025145 0.0322996154 2
0.1225981712 0.0365987755 2
0.0061099431 0.0006472834 2
0.0000000000 0.0000000000 2
0.0000000000 0.0000000000 2
0.0000000000 0.0000000000 2
0.0618973151 0.0936081484 2
0.0000000000 0.0313308910 2
0.0000000000 0.0340116806 2
0.0311871544 0.0106991082 2
0.0643462315 0.0013956527 2
0.3474908769 0.0444526114 2
0.0970057473 0.0000864825 2
0.0952149555 0.0557216518 2
0.0372506492 0.0000000000 2
0.0415923148 0.0000000000 2
0.0000000000 0.0852153897 2
0.0300597642 0.0276305173 2
0.2592571974 0.0000000000 2
0.1063218638 0.1106326804 2
1.0000000000 0.0142405629 2
0.0015704830 0.0000000000 2
0.0440795943 0.0044386308 2
0.0270639099 0.0016356693 2
0.0462665483 0.0007360419 2
0.0000000000 0.0044277962 2
0.0008128819 0.0612790696 2
0.2190518826 0.0742572844 2
0.0000000000 0.1089954302 2
0.0363824293 0.0729043260 2
0.0001719425 0.0000000000 2
0.0209523775 0.0000000000 2
0.0040491205 0.0357478894 2
0.0000000000 0.0597380921 2
0.0000000000 0.0614283569 2
0.0656816065 0.0000000000 2
0.0267492812 0.0842862949 2
0.3395900428 0.0117406109 2
0.1220030561 0.0147219235 2
0.1977588534 0.0004034530 2
0.0185115542 0.0000000000 2
0.0000000000 0.1012614295 2
0.0000000000 0.0000000000 2
0.0724520981 0.0086420160 2
0.1888456196 0.0080250185 2
0.0875290036 0.0113732135 2
0.0762250349 0.0292148571 2
0.2633747756 0.1230778322 2
0.0000000000 0.0000000000 2
0.0290392768 0.0350953452 2
0.0738781467 0.0000000000 2
0.0000000000 0.1050701439 2
0.0476851463 0.0604217760 2
0.0000000000 0.0190835726 2
0.0000000000 0.0133429617 2
0.0000000000 0.0337866358 2
0.0120490743 0.0587436035 2
0.0000000000 0.0429764539 2
0.0000000000 0.1142060608 2
0.0000000000 0.2397758067 2
0.0510360897 0.0017570098 2
0.2868334949 0.0086682877 2
0.0407206528 0.0074165878 2
0.0000000000 0.0389404111 2
0.0000000000 0.0021994156 2
0.0000000000 0.2644376159 2
1.0000000000 0.0028633322 2
0.0656537339 0.1081865206 2
0.0000000000 0.0000000000 2
0.0028258907 0.1560851187 2
0.1905933619 0.0040063942 2
0.0000000000 0.0499107428 2
0.0000000000 0.1030116305 2
0.0000000000 0.0000000000 2
0.0193637703 0.1360511631 2
0.0109566348 0.0000000000 2
0.0892909542 0.0203516074 2
0.0000000000 0.1529584080 2
0.2172192633 0.0000000000 2
0.1872742623 0.0055210595 2
0.0963986143 0.0356347375 2
0.0000000000 0.0000000000 2
0.0330111235 0.0178549886 2
0.1225639805 0.0350796022 2
0.0097712455 0.2386841029 2
0.0000000000 0.1052135900 2
0.0061972057 0.0321129560 2
0.2804076970 0.0006517662 2
0.2181110680 0.0645619407 2
0.0454495251 0.0987974778 2
0.2770433426 0.0019321203 2
0.0167448744 0.0000000000 2
0.9743493795 0.0000000000 2
0.0720826462 0.0542584509 2
0.0979640111 0.0307994876 2
0.1144953668 0.0000000000 2
0.1152227670 0.0000000000 2
0.0000000000 0.0217259042 2
0.6453784108 0.0006475559 2
0.0000000000 0.0000000000 2
0.0000000000 0.1579830647 2
0.1765238047 0.0000000000 2
0.0169749893 0.0629905760 2
1.0000000000 0.0732295886 2
0.1403411180 0.0000000000 2
0.1287038177 0.4070926905 2
0.0047911946 0.0191494338 2
0.0000000000 0.0003981403 2
0.0424170345 0.0042008115 2
0.7694156766 0.0000156621 2
0.1332104802 0.0000000000 2
0.1127089337 0.0595029704 2
0.0008248006 0.0938365683 2
0.0136141004 0.0111752618 2
0.1058728844 0.1129148453 2
0.0862275511 0.0000000000 2
0.0000000000 0.0625503436 2
0.0000000000 0.0000000000 2
0.1154502928 0.0293059386 2
0.0104083447 0.0000000000 2
0.0970176384 0.0000000000 2
0.0000000000 0.0508911386 2
0.1306119710 0.0771406665 2
0.0876032785 0.0000000000 2
0.0000000000 0.0000000000 2
0.0000000000 0.0183078926 2
0.1555933654 0.0936755985 2
0.4493043721 0.0000000000 2
0.0252578650 0.0188895967 2
0.0941503793 0.3252743185 2
0.0000000000 0.0034259427 2
0.0000000000 0.0400744937 2
0.0079394924 0.0846255794 2
0.0867226273 0.0000000000 2
0.0000000000 0.0527847521 2
0.1109996364 0.0472006798 2
0.0000000000 0.0281569865 2
0.0000563250 0.0099718152 2
0.3984459639 0.1373268217 2
0.1787718534 0.0438474752 2
0.1710546017 0.0528952777 2
0.0000000000 0.3362229168 2
0.0383768678 0.0812305287 2
0.0900184289 0.0193573926 2
0.0256217830 0.0828627422 2
0.0780209303 0.0079582613 2
0.0894744545 0.0103581790 2
0.2832180262 0.0747590140 2
0.1811429709 0.1690603048 2
0.0346864760 0.0008904081 2
0.3008148670 0.0000000000 2
0.0091837673 0.0496569946 2
0.0000000000 0.1307991296 2
0.1364319772 0.0818377733 2
0.0000000000 0.3317442834 2
0.0000000000 0.0008580471 2
0.0027187329 0.0000000000 2
0.0201350562 0.0000000000 2
0.0065458301 0.0000000000 2
0.0979371592 0.0000973318 2
0.1381772906 0.0111382958 2
0.0656747967 0.0734362453 2
0.0312215853 0.0000000000 2
0.0099783624 0.0162845999 2
0.0299037062 0.0000000000 2
0.0429556072 0.0000053976 2
0.0115709035 0.0611192919 2
0.0106341448 0.0000000000 2
0.0384623781 0.6096936464 2
0.4498783946 0.0031494410 2
0.9835954309 0.0343065113 2
0.1468346566 0.0000000000 2
0.2240323573 0.0000000000 2
0.2864182293 0.0764479190 2
0.0000000000 0.0303730052 2
0.0000000000 0.0000000000 2
0.0164570250 0.0156000322 2
0.0080291936 0.0718734562 2
0.0235599652 0.0000000000 2
0.1365242600 0.0898378044 2
0.0000000000 0.0749647617 2
0.0000000000 0.0000000000 2
0.0676333681 0.0029697171 2
0.0000000000 0.0278907698 2
0.0000000000 0.0340663008 2
0.0034275695 0.0000000000 2
0.2411652803 0.0887512416 2
0.0095697325 0.0883217230 2
0.0000000000 0.0337435752 2
0.2385571450 0.0000000000 2
0.0625931472 0.0000000000 2
0.0040954836 0.0000000000 2
0.0371936560 0.0000000000 2
0.0000000000 0.0223589558 2
0.0023119512 0.0012486888 2
0.0014188739 0.0003139833 2
0.0897022486 0.0000000000 2
0.3669823408 0.0000000000 2
0.0077136275 0.0008907233 2
0.0000000000 0.0185238980 2
0.2649402618 0.0028382824 2
0.0112358332 0.1665606797 2
0.0000000000 0.0423395261 2
0.0593478866 0.0364755616 2
0.0000000000 0.0064747920 2
0.0000000000 0.0227454547 2
0.0350250676 0.2054077834 2
0.0213356093 0.0168746561 2
0.0616128072 0.0399340056 2
0.0000000000 0.0003058121 2
0.0034902424 0.0000147365 2
0.0097966976 0.1210319772 2
0.9948514700 0.0464511849 2
0.0002055262 0.0196029134 2
0.0007467546 0.0000000000 2
0.0211140234 0.0196089540 2
0.1929513663 0.0000000000 2
0.0000000000 0.0000000000 2
0.0445993394 0.0381919704 2
0.0000000000 0.0021515710 2
0.0005401332 0.0684125423 2
0.7920574546 0.0000000000 2
0.4366131127 0.0201920196 2
0.0104728555 0.0168289542 2
0.0601191670 0.0922407508 2
0.0842891559 0.0896062404 2
1.0000000000 0.0000000000 2
0.3183082044 0.0000000000 2
0.0000000000 0.0854203179 2
0.0384952649 0.0500443205 2
0.0032294174 0.0762524828 2
0.0035569211 0.0000000000 2
0.0016854377 0.0302768927 2
0.0003443604 0.0550321341 2
0.1384489834 0.0069957655 2
0.0058880388 0.0478067584 2
0.0823688954 0.0117027657 2
0.0000000000 0.0000000000 2
0.0319542252 0.0232611243 2
0.0231079496 0.0000000000 2
0.4518088400 0.0011831020 2
0.1031188220 0.0000000000 2
0.0329244100 0.0228752028 2
0.0680646822 0.0536243878 2
0.0000000000 0.0247885939 2
0.0757753924 0.0588759370 2
0.6763742566 0.0087853447 2
0.0000000000 0.1034390032 2
0.2722404003 0.4221135676 2
0.0040744310 0.0000000000 2
0.1389862001 0.2661312521 2
0.1757355183 0.0915994272 2
0.0590960346 0.1167864054 2
0.0000000000 0.0000000000 2
0.0172135569 0.0007766896 2
0.0098469993 0.0746462792 2
0.1093382314 0.0360021219 2
0.6356579661 0.1569370031 2
0.1851988137 0.0010815202 2
0.0000000000 0.0000000000 2
0.1583967060 0.0643806979 2
0.0276317522 0.0370852575 2
0.1226887554 0.0000000000 2
0.0233378429 0.0000000000 2
0.1703926176 0.0528981686 2
0.8284950256 0.0319283344 2
0.1604844183 0.0142645286 2
0.0556335784 0.1263317168 2
0.0357899666 0.1131596491 2
0.0522164516 0.0171141624 2
0.1670068204 0.0000000000 2
0.0504877530 0.0234565530 2
0.0075038197 0.0314068235 2
0.0727138966 0.0325676836 2
0.0173653830 0.0397104695 2
0.1046042666 0.1375681758 2
0.0000000000 0.0201301109 2
0.0000000000 0.1563028991 2
0.0447333269 0.0297106542 2
0.2594410777 0.0823875591 2
0.0570150912 0.0679129660 2
0.1013438329 0.0000000000 2
0.0523762219 0.0000000000 2
0.0186909139 0.0000000000 2
0.0004200966 0.0000000000 2
0.0066997316 0.0613510087 2
0.3109770119 0.0054894364 2
0.0215363689 0.1938087195 2
0.0061166603 0.1824374199 2
0.0000000000 0.0126436092 2
0.1023407653 0.2644203901 2
0.2879801691 0.0000000000 2
0.0000000000 0.1345023215 2
0.0022557343 0.0193424709 2
0.5898329020 0.0000000000 2
0.0000000000 0.0000000000 2
0.0000000000 0.0012156777 2
0.0045198058 0.0281623993 2
0.0000000000 0.0723190755 2
0.0000000000 0.0176369958 2
0.0790920258 0.0000000000 2
0.0161410943 0.0292578861 2
0.0000000000 0.0000000000 2
0.0000000000 0.0000000000 2
0.6974622607 0.0000000000 2
0.2417407632 0.0000000000 2
0.0451745875 0.1721237749 2
0.3371252120 0.0000000000 2
0.0000000000 0.0051814015 2
0.0048550041 0.0000000000 2
0.1888941824 0.0480222143 2
0.0028717909 0.0002460204 2
0.1030948684 0.0966841578 2
0.1136375964 0.0226747394 2
0.0083233071 0.0973645225 2
0.0000000000 0.0000000000 2
0.9792575836 0.1112291887 2
0.0410220437 0.0256656986 2
0.0354199447 0.1126522645 2
0.0000000000 0.0162431467 2
0.0960054547 0.0000000000 2
0.1369402260 0.0907938927 2
0.7753055692 1.0000000000 2
0.1588816494 0.0000000000 2
0.0000000000 0.0118139647 2
0.9837979674 0.2610398829 2
0.0000000000 0.0752525926 2
0.0903332904 0.0727000311 2
0.0000000000 0.0161520429 2
0.9968463778 0.0158967581 2
0.0000000000 0.0395823345 2
0.2534298003 0.0002628168 2
0.9598268867 0.0961632580 2
0.0691748634 0.0883793756 2
0.0351370499 0.0000000000 2
0.0111837126 0.0000000000 2
0.3261560500 0.0213342402 2
0.1315885782 0.0066658035 2
0.4358691275 0.0349929892 2
0.0169491749 0.0394818112 2
0.0193520281 0.2550579309 2
0.2024212480 0.0018905525 2
0.7250143886 0.0085780127 2
0.0589628331 0.0319599696 2
0.0899953097 0.1214239523 2
0.0000000000 0.0000000000 2
0.0510609113 0.0000000000 2
0.4656548798 0.0187457390 2
0.0012208931 0.0298351739 2
0.3499462306 0.0537841506 2
0.1047318503 0.0196983032 2
1.0000000000 0.0000000000 2
0.2130692154 0.0784123316 2
0.4348230958 0.0000000000 2
0.0000000000 0.0843395367 2
0.1882240772 0.0001763255 2
0.0032370398 0.0000000000 2
0.0000000000 0.2122807354 2
0.0497234948 0.0231296103 2
0.1554767936 0.0000000000 2
0.3670692146 0.0000000000 2
0.2428849638 0.3174999058 2
0.1551446021 0.0244869627 2
0.7584780455 0.0000000000 2
0.0000000000 0.0813138112 2
0.1902416348 0.0000000000 2
0.0392235816 0.0008234183 2
0.0165322237 0.0145683493 2
0.1190283895 0.0589870363 2
0.0183789320 0.0323514640 2
0.0000000000 0.0366320871 2
0.3016175032 0.0033228991 2
0.2342438251 0.0000000000 2
0.0000000000 0.0222766362 2
0.0919032991 0.0159131661 2
0.0601166524 0.0523858778 2
0.0361805707 0.0027486822 2
0.0000000000 0.0000000000 2
0.0958359912 0.0075646923 2
0.3547983468 0.0283804052 2
0.1336655617 0.0240697507 2
0.0000000000 0.0705538094 2
0.8319042921 0.0015086035 2
0.0120505039 0.0000000000 2
0.0045918766 0.0000000000 2
0.0468261614 0.0850220025 2
0.0605244786 0.0000000000 2
0.0359451696 0.1167159900 2
0.1099902317 0.0462660119 2
0.0046177618 0.0300945025 2
0.1245864704 0.0199261513 2
0.0581039451 0.0097576585 2
0.0197719056 0.0000000000 2
0.0022503796 0.0337168239 2
0.2547394335 0.0000000000 2
0.0141665349 0.0172685217 2
0.0459926389 0.0000000000 2
0.1191667616 0.1037278995 2
0.1895967722 0.0000000000 2
0.0341951586 0.1332107931 2
0.0000000000 0.0000000000 2
0.0381747186 0.0000000000 2
0.1091233939 0.0006258509 2
1.0000000000 0.0000000000 2
0.0024778910 0.0212151892 2
0.0242024101 0.0294015519 2
1.0000000000 0.0729249343 2
0.0117251454 0.0226917695 2
0.0153131792 0.1036836430 2
0.0738966241 0.0401440747 2
0.0000000000 0.0000000000 2
0.0760448575 0.0977522507 2
0.0000000000 0.0955839455 2
0.0000000000 0.0013797208 2
0.7364944816 0.0004314178 2
0.1451240182 0.0165341720 2
0.0249609798 0.3040155172 2
0.0619528741 0.2165049911 2
0.0000000000 0.0199878216 2
0.5106695294 0.0810177624 2
0.0149292545 0.0902397633 2
0.0004710235 0.0000000000 2
0.1453894079 0.0139318593 2
0.0966520235 0.0001424360 2
0.0000000000 0.0219329949 2
0.0000000000 0.0053007700 2
0.3190559745 0.0000000000 2
0.2353982627 0.0116134500 2
0.0147720603 0.0535809398 2
0.1674210131 0.0036409409 2
0.0354364850 0.0505255982 2
0.0927552059 0.0663929880 2
0.0063123787 0.0039710305 2
0.0000000000 0.0688383132 2
0.0000000000 0.9898429513 2
0.0272000544 0.0002498951 2
0.3245382905 0.0000000000 2
0.8615632653 0.0441046022 2
0.0629769415 0.0486652888 2
0.1394075602 0.2298730761 2
0.0850822628 0.0000000000 2
0.1304203570 0.0000000000 2
0.0138967289 0.0000000000 2
0.0796405897 0.0000000000 2
0.0465535037 0.0603032373 2
0.0045629363 0.0799657553 2
0.3036961854 0.0294002462 2
0.5132490396 0.0000000000 2
0.0610021800 0.1294496208 2
0.0000000000 0.0850004405 2
0.0000000000 0.0234631095 2
0.0000000000 0.0099134743 2
0.0000000000 0.0615051724 2
0.2073108107 0.0250637550 2
0.0377130620 0.0229090713 2
0.0043252693 0.0047083599 2
0.0286204703 0.0312517360 2
0.2385408431 0.0533683375 2
0.1319782734 0.0000000000 2
0.1296929866 0.0000000000 2
0.0000000000 0.0450338311 2
0.0808212161 0.0492393151 2
0.4565775692 0.2078757733 2
0.0000000000 0.0000000000 2
0.1791322827 0.0765290484 2
0.0000000000 0.2562482953 2
0.0000000000 0.0615300201 2
0.2476086617 0.0002029672 2
0.2693381906 0.0130453883 2
0.0967124179 0.0032958733 2
0.0000000000 0.0594974831 2
0.0257379450 0.0247589238 2
0.0000000000 0.0048094690 2
0.0318758115 0.0000000000 2
0.1621080190 0.0000000000 2
0.0036622046 0.0059138299 2
0.0000000000 0.0717816055 2
0.0087829540 0.0016455492 2
0.0373675078 0.4089463055 2
0.0261482522 0.1008628309 2
0.0121085970 0.1224525645 2
0.0000000000 0.0325708985 2
0.0000000000 0.2022315562 2
0.0106343376 0.0044907262 2
0.0775388405 0.0112239979 2
0.0525344275 0.0017017917 2
0.0975709707 0.0000000000 2
0.0000000000 0.0398304909 2
0.2767328322 0.1344555914 2
0.0000000000 0.1003666073 2
0.0805386081 0.0296001788 2
0.9731098413 0.0700408220 2
0.0616125055 0.0665307865 2
0.1241243705 0.0000000000 2
0.0000000000 0.0990345776 2
0.0144418301 0.0196046215 2
0.0190195292 0.0704862699 2
0.0000000000 0.0695100799 2
0.0000000000 0.0001782921 2
0.2509815693 0.0015858778 2
0.0000000000 0.0406343378 2
0.0003009563 0.0639250055 2
1.0000000000 0.0000000000 2
0.0000000000 0.0575808845 2
0.0260603316 0.0000000000 2
0.0000000000 0.0401747525 2
0.0933418721 0.0175409615 2
0.0000000000 0.0283756424 2
0.2672570944 0.0414297171 2
0.0186552089 0.0000000000 2
0.2088751942 0.0000000000 2

